Cover Learning for Large-Scale Topology Representation

Classical unsupervised learning methods like clustering and linear dimensionality reduction parametrize large-scale geometry when it is discrete or linear, while more modern methods from manifold learning find low dimensional representation or infer local geometry by constructing a graph on the input data. More recently, topological data analysis popularized the use of simplicial complexes to represent data topology with two main methodologies: topological inference with geometric complexes and large-scale topology visualization with Mapper graphs -- central to these is the nerve construction from topology, which builds a simplicial complex given a cover of a space by subsets. While successful, these have limitations: geometric complexes scale poorly with data size, and Mapper graphs can be hard to tune and only contain low dimensional information. In this paper, we propose to study the problem of learning covers in its own right, and from the perspective of optimization. We describe a method for learning topologically-faithful covers of geometric datasets, and show that the simplicial complexes thus obtained can outperform standard topological inference approaches in terms of size, and Mapper-type algorithms in terms of representation of large-scale topology.

==> results/ablation.csv <==
Dataset,full pipeline,no meas. loss,no geom. loss,no top. loss,no reg. loss,random init.,random init. + no top. loss
2-sph 5,0.74,0,0.72,0.74,0,0.59(0.1),0.1(0.03)
3-sph 19,0.51,0,0.52,0.51,0,0.16(0.03),0.03(0.01)
human 19,0.7,0,0.71,0.69,0,0,0
dynam 52,0.38,0,0.41,0.38,0,0,0

==> results/topological_inference_2.csv <==
Algorithm,2-sph 5,3-sph 19,human 19,dynam 52
S + Rips,0,0.03,0,$<$ 0.01
S + Alpha,0.11,0.30,$<$ 0.01,OOM
Witness ($v$$=$$0$) / MS BMapper,0,0.08,0,0.04
Witness ($v$$=$$2$),0,\textbf{0.73},0,0
Witness ($v$$=$$1$),0,0.65,0,0
ShapeDiscover (v0.1),\textbf{0.74},0.51,\textbf{0.7},\textbf{0.38}

==> results/topological_inference_sn.csv <==
Algorithm, 2-sph 0.25, 2-sph 0.5,3-sph 0.25,3-sph 0.5,human 0.01,human 0.05,dynam 0.01,dynam 0.05
S + Rips,15 \hfill 3.2e3,48 \hfill 2.1e5,44 \hfill 1.2e6,184 \hfill 1.7e9,111 \hfill 6.2e6,129 \hfill 1.1e7,257 \hfill 1.8e8,283 \hfill 2.7e8
S + Rips + DMS,- \hfill 578,- \hfill 1.6e5,- \hfill 8.8e5,- \hfill OOM,- \hfill OOM,- \hfill OOM,- \hfill OOM,- \hfill OOM
S + Rips + edg.coll.,15 \hfill 1.5e3,48 \hfill 1.6e5,44 \hfill 8.0e5,184 \hfill 1.5e9,111 \hfill 1.5e3,129 \hfill 2.0e3,257 \hfill 2.4e7,283 \hfill 3.5e7
S + sparse Rips ($\epsilon$$=$$.5$),17 \hfill 3.2e3,48 \hfill 1.6e5,44 \hfill 1.2e6,- \hfill OOM,111 \hfill 4.4e5,129 \hfill 6.5e5,305 \hfill 6.2e5,283 \hfill 4.9e7
S + sparse Rips ($\epsilon$$=$$1$),16 \hfill 970,35 \hfill 4.8e3,39 \hfill 1.0e5,- \hfill OOM,61 \hfill 1.8e4,211 \hfill 1.6e5,257 \hfill 4.2e7,297 \hfill 6.3e5
S + Alpha,10 \hfill 83,15 \hfill 159,14 \hfill 355,34 \hfill \textbf{1.5e3},85 \hfill \textbf{1.8e3},261 \hfill 6.7e3,- \hfill OOM,- \hfill OOM
Witness ($v$$=$$0$) / MS BMapper,15 \hfill 1.9e3,48 \hfill 2.1e5,44 \hfill 1.2e6,184 \hfill 1.7e9,46 \hfill 1.8e5,193 \hfill 5.7e7,52 \hfill 2.9e5,60 \hfill 5.2e5
Witness ($v$$=$$2$),10 \hfill 385,10 \hfill 385,17 \hfill 9.4e3,\textbf{17} \hfill 9.4e3,51 \hfill 2.7e5,46 \hfill 1.8e5,78 \hfill 1.5e6,90 \hfill 2.7e6
Witness ($v$$=$$1$),6 \hfill 56,6 \hfill 56,8 \hfill 218,\textbf{17} \hfill 9.4e3,26 \hfill 1.8e4,26 \hfill 1.8e4,62 \hfill 6.0e5,82 \hfill 1.8e6
ShapeDiscover (v0.1),\textbf{5} \hfill \textbf{30},\textbf{5} \hfill \textbf{30},\textbf{7} \hfill \textbf{119},19 \hfill 1.6e4,\textbf{19} \hfill 5.0e3,\textbf{19} \hfill \textbf{5.0e3},\textbf{18} \hfill \textbf{4.0e3},\textbf{52} \hfill \textbf{2.9e5}

==> results/topological_inference_times.csv <==
ShapeDiscover subroutine,2-sph 5,3-sph 19,human 19,dynam 52,grid cell 15,octopus 20,digits 15,MNIST 15,C elegans 100
Preprocessing,0.05,0.04,0.13,0.05,0.17,0.12,0.05,4.37,0.27
Clustering,0.04,0.04,0.32,0.10,0.31,0.55,0.04,2.96,0.94
Optimization,1.74,4.33,3.95,2.38,4.31,2.56,2.13,206.04,77.24
Opt. w/o topology loss,1.05,1.55,1.18,0.66,1.51,0.82,0.61,50.03,19.83
